Efficient Lexicographic Optimization for Prioritized Robot Control and Planning

In this work, we present several tools for efficient sequential hierarchical least-squares programming (S-HLSP) for lexicographical optimization tailored to robot control and planning. As its main step, S-HLSP relies on approximations of the original non-linear hierarchical least-squares programming (NL-HLSP) to a hierarchical least-squares programming (HLSP) by the hierarchical Newton's method or the hierarchical Gauss-Newton algorithm. We present a threshold adaptation strategy for appropriate switches between the two. This ensures optimality of infeasible constraints, promotes numerical stability when solving the HLSP's and enhances optimality of lower priority levels by avoiding regularized local minima. We introduce the solver $\mathcal{N}$ADM$_2$, an alternating direction method of multipliers for HLSP based on nullspace projections of active constraints. The required basis of nullspace of the active constraints is provided by a computationally efficient turnback algorithm for system dynamics discretized by the Euler method. It is based on an upper bound on the bandwidth of linearly independent column subsets within the linearized constraint matrices. Importantly, an expensive initial rank-revealing matrix factorization is unnecessary. We show how the high sparsity of the basis in the fully-actuated case can be preserved in the under-actuated case. $\mathcal{N}$ADM$_2$ consistently shows faster computations times than competing off-the-shelf solvers on NL-HLSP composed of test-functions and whole-body trajectory optimization for fully-actuated and under-actuated robotic systems. We demonstrate how the inherently lower accuracy solutions of the alternating direction method of multipliers can be used to warm-start the non-linear solver for efficient computation of high accuracy solutions to non-linear hierarchical least-squares programs.

==> KPbio.txt <==
Kai Pfeiffer is a post-doctoral researcher in robotics at the School of Mechanical
and Aerospace Engineering, Nanyang Technological University, Singapore. He
received the B.Sc. and M.Sc. degrees in mechanical engineering from Karlsruhe
Institute of Technology, Germany, in 2013 and 2016, respectively. He obtained
his PhD in robotics in 2019 from the University of Montpellier, France, in cor-
poration with the Joint Robotics Laboratory, Japan. Until 2022, he was a
post-doctoral researcher at New York University, USA. His research focuses on
optimization methods for robot applications. Specifically, he is interested in
how prioritization can lead to safer robot control and more efficient algorithms.

